Real-Time Charged Track Reconstruction for CLAS12

This paper presents the results of charged particle track reconstruction in CLAS12 using artificial intelligence. In our approach, we use machine learning algorithms to reconstruct tracks, including their momentum and direction, with high accuracy from raw hits of the CLAS12 drift chambers. The reconstruction is performed in real-time, with the rate of data acquisition, and allows for the identification of event topologies in real-time. This approach revolutionizes the Nuclear Physics experiments' data processing, allowing us to identify and categorize the experimental data on the fly, and will lead to a significant reduction in experiment data processing. It can also be used in streaming readout applications leading to more efficient data acquisition and post-processing.

==> abstract.txt <==

Title:
CLAS12 in the Age of Artificial Intelligence

Abstract:

Artificial Intelligence (AI) has dramatically transformed the landscape of computing and data processing, marking a paradigm shift in how machines interact with data and perform complex tasks. By leveraging algorithms that can learn from and adapt to data, AI has enabled computers to process and analyze vast amounts of information at speeds and accuracies that were previously unimaginable.
In this talk the developments in CLAS12 tracking are presented leveraging machine learning techniques to achieve increased tracking efficiency, resulting in a 50%-75% increase in statistics in different physics reactions. The novel methods in track parameter reconstruction using artificial intelligence in CLAS12 allow physics reaction identification in real-time, leading to a significant reduction in data processing times (3 to 6 times) for experiments. The methods discussed can be applicable for future experiments running in streaming mode for data reduction and partial data processing in real-time.


